Computational Language $ \beta $ based on Orthomodular Lattices with the Non-distributivity of Quantum Logic

It is argued that transformation processes (generation rules) showing evidence of a long evolutionary history in universal computing systems can be generalized. The explicit function class $ \Omega $ is defined as follows: "Operators whose eigenvectors (or eigenvalues) have an irrational number in their components constitute a class of functions with quasi-periodic structure, $ \Omega $, and the class $ \Omega $ shows evidence of a long evolutionary history." In order to empirically prove this theorem by examining physical systems carrying out life activities or intellectual outputs of developed intelligence, the basic framework of the universal machine model C and the computational language $ \beta $ is presented as a model for general computational methods, which allow transformation processes (generation rules) with deep algorithmic complexity to be derived from generation results. C and $ \beta $ perform massively parallel computations on event-state systems consisting of exponential combinations of propositional elements expressed in terms of correlations between subsystems. The logical structure of the computational language relies on a non-distributivity in Hilbert spaces or orthogonal modular lattices, allowing for the manipulation and deduction of simultaneous propositions. In this logical local structure, the propositions implying certain consequences are not uniquely determined.

==> manifest.txt <==
%% %% Copyright 2021 OXFORD UNIVERSITY PRESS %% %% This file is
part of the 'ima-authoring-template Bundle'. %%
--------------------------------------------- %% %% It may be
distributed under the conditions of the LaTeX Project Public %%
License, either version 1.2 of this license or (at your option) any
%% later version. The latest version of this license is in %%
http://www.latex-project.org/lppl.txt %% and version 1.2 or later
is part of all distributions of LaTeX %% version 1999/12/01 or
later. %% %% The list of all files belonging to the
'ima-authoring-template Bundle' is %% given in the file
`manifest.txt'. %% %% Template article for OXFORD UNIVERSITY
PRESS's document class `ima-authoring-template' %% with
bibliographic references %%

% CONTENTS OF THE IMA-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory ima-authoring-template/

ima-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Equations sample - equations-sample.tex file -- covers basic AMS
  equation formats - equations-sample.pdf file -- output of basic AMS
  equation formats

Directory ima-authoring-template/doc/

ima-authoring-template-doc.tex -- LaTeX source file of documentation
ima-authoring-template-doc.pdf -- documentation for ima-authoring-template.cls

